Quantifying Impairment and Disease Severity Using AI Models Trained on Healthy Subjects

Automatic assessment of impairment and disease severity is a key challenge in data-driven medicine. We propose a novel framework to address this challenge, which leverages AI models trained exclusively on healthy individuals. The COnfidence-Based chaRacterization of Anomalies (COBRA) score exploits the decrease in confidence of these models when presented with impaired or diseased patients to quantify their deviation from the healthy population. We applied the COBRA score to address a key limitation of current clinical evaluation of upper-body impairment in stroke patients. The gold-standard Fugl-Meyer Assessment (FMA) requires in-person administration by a trained assessor for 30-45 minutes, which restricts monitoring frequency and precludes physicians from adapting rehabilitation protocols to the progress of each patient. The COBRA score, computed automatically in under one minute, is shown to be strongly correlated with the FMA on an independent test cohort for two different data modalities: wearable sensors ($\rho = 0.845$, 95% CI [0.743,0.908]) and video ($\rho = 0.746$, 95% C.I [0.594, 0.847]). To demonstrate the generalizability of the approach to other conditions, the COBRA score was also applied to quantify severity of knee osteoarthritis from magnetic-resonance imaging scans, again achieving significant correlation with an independent clinical assessment ($\rho = 0.644$, 95% C.I [0.585,0.696]).

==> figures/sensor/correlation_results.txt <==
Brushing
Correlation coefficient = 0.409 
 (95% C.I. [0.158,0.610])
Combing
Correlation coefficient = 0.599 
 (95% C.I. [0.396,0.745])
Deodorant
Correlation coefficient = 0.683 
 (95% C.I. [0.510,0.803])
Drinking
Correlation coefficient = 0.600 
 (95% C.I. [0.398,0.746])
Facewash
Correlation coefficient = 0.397 
 (95% C.I. [0.142,0.602])
Feeding
Correlation coefficient = 0.585 
 (95% C.I. [0.376,0.737])
Galsses
Correlation coefficient = 0.745 
 (95% C.I. [0.596,0.844])
Shelf
Correlation coefficient = 0.752 
 (95% C.I. [0.605,0.850])
Radial-Table-Top
Correlation coefficient = 0.849 
 (95% C.I. [0.752,0.910])


All activities
Motion
Correlation coefficient = 0.814 
 (95% C.I. [0.700,0.888])
Non-motion
Correlation coefficient = 0.272 
 (95% C.I. [0.008,0.501])
All
Correlation coefficient = 0.680 
 (95% C.I. [0.506,0.801])

==> figures/video/correlation_results.txt <==
Brushing
Correlation coefficient = 0.521 
 (95% C.I. [0.272,0.705])
Combing
Correlation coefficient = 0.305 
 (95% C.I. [0.016,0.547])
Deodorant
Correlation coefficient = 0.542 
 (95% C.I. [0.305,0.716])
Drinking
Correlation coefficient = 0.500 
 (95% C.I. [0.251,0.687])
Facewash
Correlation coefficient = 0.278 
 (95% C.I. [-0.017,0.528])
Feeding
Correlation coefficient = 0.520 
 (95% C.I. [0.280,0.699])
Galsses
Correlation coefficient = 0.650 
 (95% C.I. [0.441,0.793])
Shelf
Correlation coefficient = 0.693 
 (95% C.I. [0.509,0.816])
Radial-Table-Top
Correlation coefficient = 0.615 
 (95% C.I. [0.411,0.760])


All activities
Motion
Correlation coefficient = 0.736 
 (95% C.I. [0.584,0.838])
Non-motion
Correlation coefficient = 0.129 
 (95% C.I. [-0.141,0.382])
All
Correlation coefficient = 0.455 
 (95% C.I. [0.216,0.643])


Table-Top: Dark + Light
Correlation coefficient = 0.615 
 (95% C.I. [0.411,0.760])
Dark
Correlation coefficient = 0.679 
 (95% C.I. [0.294,0.874])
Light
Correlation coefficient = 0.756 
 (95% C.I. [0.553,0.874])


All activities
Blurry + Original
Correlation coefficient = 0.577 
 (95% C.I. [0.376,0.726])
Original
Correlation coefficient = 0.736 
 (95% C.I. [0.584,0.838])
Blurry
Correlation coefficient = 0.676 
 (95$\%$ C.I. [0.500,0.798])
 
